Coronal Line Forest AGN -- II. Analysis of the spectral energy distribution

Coronal-Line Forest Active Galactic Nuclei (CLiF AGN) are characterized by strong, high-ionization lines, which are in contrast to what is found in typical AGNs. Here, we carry out an infrared analysis aimed at understanding the spectral energy distribution of six sources from this group. In this work, the properties of the dusty torus for these objects are analyzed. To this purpose, we infer the physical and geometrical properties of the dust structure that surrounds the central region by fitting with models the spectral energy distribution (SED) of CLiF AGNs in the infrared. For this analysis, we compare the results of three models: CLUMPY, SKIRTOR and CAT3D-WIND. Using the Bayesian information criterion, SKIRTOR was found to have the most robust fit to the SEDs in five out of six galaxies. The remaining object was best fitted with CLUMPY. The results indicate that these objects are preferentially Type~I sources, supporting the detection of broad components in the permitted lines, likely associated with the BLR in the near-infrared (NIR) spectra. The best SED fitting indicates that the line of sight gives access to the view of the central source for these objects, but the amount of dusty clouds in the same direction is high, suggesting the hypothesis that they obscure the emission of the continuum produced by the central source and that the obscuration makes the coronal lines to not overlap with the continuum.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
